MOVR-SAR: A Multi-resolution SAR Registration Dataset under Orbit-crossing and View-variant Imaging Differences

Synthetic aperture radar (SAR) image registration under varying acquisition geometries is challenging because orbit direction, look side, and incidence angle affect backscatter, terrain-induced distortion, and feature visibility. However, large-scale geometry-aware benchmarks remain scarce. This paper presents MOVR-SAR, a multi-resolution dataset of 450,845 registered and quality-screened tile pairs derived from 2774 scene pairs from Capella, Umbra, Sentinel-1, and NISAR. It covers X, C, and L bands, ground sampling distances of 0.25-20 m, and diverse regions and land-cover types. A unified framework defines four imaging-geometry pair categories from orbit direction and look side, plus viewing-angle-separation labels for Capella and Umbra, enabling stratified evaluation under same- and opposite-direction illumination. Systematic evaluation of representative matching methods shows that official and cross-modal pretrained weights perform poorly on high-resolution X-band imagery. Fine-tuning on MOVR-SAR improves accuracy and reduces disparities across platforms, imaging-geometry pair categories, and viewing-angle separations. For example, fine-tuning increases FlexGlue AUC@5 from 3.06% to 89.79% on Capella and from 1.79% to 89.03% on Umbra, reaching 93.41% and 94.77% on Sentinel-1 and NISAR, respectively. Fine-tuning substantially reduces the official-weight same-orbit, same-look-side advantage and reverses the three-method average category ranking on Capella, suggesting that this bias reflects training-data coverage rather than an invariant limitation of cross-geometry matching. Land-cover effects remain platform- and method-dependent. MOVR-SAR provides a training resource and geometry-aware benchmark for robust SAR-SAR registration. The dataset and model weights will be released at https://github.com/fdhzhz5870/MOVR-SAR.

==> README_latex.txt <==
=====================================================================
MOVR-SAR — Elsevier ISPRS LaTeX source package
Target journal: ISPRS Journal of Photogrammetry and Remote Sensing
=====================================================================

MANUSCRIPT TITLE
  MOVR-SAR: A Multi-resolution SAR Registration Dataset under
  Orbit-crossing and View-variant Imaging Differences

COMPILATION
  This manuscript uses the Elsevier cas-dc (Complex Article Structure,
  double column) document class. main.tex is now ENGINE-ADAPTIVE and
  compiles under BOTH XeLaTeX and pdfLaTeX:

  * XeLaTeX (recommended; reproduces the original typesetting):
        uses fontspec + the system "Times New Roman" font.
        Requires the Times New Roman font to be installed.

  * pdfLaTeX (most common / most portable engine):
        automatically falls back to the default Computer Modern fonts,
        so it builds even on a minimal TeX installation with no extra
        fonts. The result is fully valid but uses CM instead of Times.

  Recommended (automated, XeLaTeX):
      bash compile.sh
  Equivalent manual sequence (XeLaTeX):
      xelatex main.tex
      bibtex  main
      xelatex main.tex
      xelatex main.tex
  Portable sequence (pdfLaTeX):
      pdflatex main.tex
      bibtex   main
      pdflatex main.tex
      pdflatex main.tex

  Output: main.pdf   (19 pages)

  Verified locally: builds with BOTH xelatex and pdflatex, 0 undefined
  references/citations.

FILES
  main.tex                     Master file (engine-adaptive fonts, metadata, sections)
  ch1/ch1.tex ... ch6/ch6.tex  Body sections, included via \input
  cas-refs.bib                 BibTeX database
  cas-dc.cls                   Elsevier cas-dc class  (bundled for reproducibility)
  cas-common.sty               Class support file     (bundled)
  elsarticle-num.bst           Bibliography style used (\bibliographystyle)
  images/*.pdf                 All figures (vector PDF)

NOTES FOR ELSEVIER PRODUCTION
  - At initial submission ("Your Paper Your Way") a single PDF is
    acceptable. The editable LaTeX source in this folder is what the
    publisher needs at the revision/acceptance stage.
  - Keep the cls/sty/bst files in the SAME directory as main.tex so the
    package compiles out of the box.
  - Figures are already vector PDFs at publication quality.
=====================================================================

